Hierarchical Orthogonal Factorization: Sparse Square matrices

In this work, we develop a new fast algorithm, spaQR -- sparsified QR, for solving large, sparse linear systems. The key to our approach is using low-rank approximations to sparsify the separators in a Nested Dissection based Householder QR factorization. First, a modified version of Nested Dissection is used to identify interiors/separators and reorder the matrix. Then, classical Householder QR is used to factorize the interiors, going from the leaves to the root to the elimination tree. After every level of interior factorization, we sparsify the remaining separators by using low-rank approximations. This operation reduces the size of the separators without introducing any fill-in in the matrix. However, it introduces a small approximation error which can be controlled by the user. The resulting approximate factorization is stored as a sequence of sparse orthogonal and sparse upper-triangular factors. Hence, it can be applied efficiently to solve linear systems. Additionally, we further improve the algorithm by using a block diagonal scaling. Then, we show a systematic analysis of the approximation error and effectiveness of the algorithm in solving linear systems. Finally, we perform numerical tests on benchmark unsymmetric problems to evaluate the performance of the algorithm. The factorization time scales as $\mathcal{O}(N \log N)$ and the solve time scales as $\mathcal{O}(N)$.

==> results/2d_ad_q1000_p3_t0_0001.dat <==
1	2.48E-04
2	2.26E-07
3	8.01E-11
4	6.32E-14

==> results/2d_ad_q1000_p3_t0_01.dat <==
1	3.6E-02
2	4.83E-03
3	2.28E-04
4	2.91E-05
5	1.37E-06
6	1.71E-07
7	8.85E-09
8	1.11E-09
9	6.8E-11
10	7.08E-12
11	4.3E-13

==> results/2d_ad_q1000_p3_t0_1.dat <==
1	3.37E-01
2	2.08E-01
3	1.19E-01
4	8.2E-02
5	5.16E-02
6	3.54E-02
7	2.36E-02
8	1.59E-02
9	1.03E-02
10	7.23E-03
11	4.93E-03
12	3.52E-03
13	2.32E-03
14	1.53E-03
15	1.06E-03
16	7.25E-04
17	4.3E-04
18	2.72E-04
19	1.79E-04
20	1.24E-04
21	7.33E-05
22	4.17E-05
23	2.13E-05
24	8.73E-06
25	3.91E-06
26	1.93E-06
27	1.03E-06
28	5.89E-07
29	3.41E-07
30	1.79E-07
31	8.31E-08
32	4.47E-08
33	1.46E-08
34	4.41E-09
35	1.76E-09
36	8.41E-10
37	3.19E-10
38	1.29E-10
39	5.35E-11
40	2.06E-11
41	7.03E-12
42	2.85E-12
43	1.19E-12
44	3.99E-13

==> results/3d_128_nbrs.dat <==
level	q1	median	q2
13	1772	1956	2188
12	2076	2448	2764
11	2834	3564	4012
10	3148	4370	4968
9	3719	4540	5248
8	4384	6004	7416
7	4992	6144	7752
6	4880	6454	8488
5	6233	7003	8223
4	4272	5764	6497
3	2048	3040	4032
2	0	0	0
1	0	0	0

==> results/3d_128_ranks.dat <==
level	q1	median	q2
13	67	72	84
12	40	88	100
11	72	102	116
10	180	192	200
9	104	228	252
8	164	244	362
7	362	404	420
6	180	426	532
5	368	532	746
4	746	746	746
3	752	752	752
2	1024	1024	1024
1	0	0	0

==> results/3d_128_sparsify_time.dat <==
13	52.726
12	41.814
11	52.363
10	55.522
9	41.432
8	43.910
7	35.954
6	22.743
5	15.186
4	6.558
3	1.149
2	0.000
1	0.000

==> results/3d_256_nbrs.dat <==
level	q1	median	q2
16	1844	2032	2260
15	2344	2668	2840
14	3356	3864	4140
13	4224	4740	5328
12	4700	5656	6556
11	6332	7943	9008
10	6726	9452	10792
9	7817	9524	11096
8	9120	12594	15505
7	10240	12672	16072
6	10000	13174	17448
5	12633	14299	16735
4	8624	11652	13153
3	4096	6112	8128
2	0	0	0
1	0	0	0

==> results/3d_256_ranks.dat <==
level	q1	median	q2
16	60	70	84
15	40	88	100
14	72	104	116
13	188	192	204
12	104	226	260
11	168	260	276
10	404	440	450
9	232	484	542
8	356	532	746
7	746	852	868
6	372	874	1108
5	752	1108	1514
4	1514	1514	1514
3	1520	1520	1520
2	2048	2048	2048
1	0	0	0

==> results/3d_256_sparsify_time.dat <==
16	1418.860
15	831.409
14	891.637
13	941.458
12	660.827
11	682.627
10	924.319
9	615.768
8	691.081
7	551.018
6	324.066
5	207.489
4	92.513
3	17.351
2	0.000
1	0.000

==> results/3d_64_nbrs.dat <==
level	q1	median	q2
10	1459	1840	2076
9	1669	2048	2304
8	2016	2778	3332
7	2368	2884	3592
6	2320	3094	4008
5	3033	3354	3924
4	2096	2820	3169
3	1024	1504	1984
2	0	0	0
1	0	0	0

==> results/3d_64_ranks.dat <==
level	q1	median	q2
10	70	78	87
9	40	90	100
8	70	100	170
7	170	180	196
6	84	202	244
5	175	244	362
4	362	362	362
3	368	368	368
2	512	512	512
1	0	0	0

==> results/3d_64_sparsify_time.dat <==
10	4.407
9	3.279
8	3.234
7	2.550
6	1.602
5	1.028
4	0.434
3	0.089
2	0.000
1	0.000

==> results/3d_64_sv_3.dat <==
1
0.999340804218853
0.989452867501648
0.989452867501648
0.984179301252472
0.983520105471325
0.983520105471325
0.982860909690178
0.982860909690178
0.982860909690178
0.982201713909031
0.982201713909031
0.981542518127884
0.981542518127884
0.981542518127884
0.981542518127884
0.973632168754120
0.973632168754120
0.968358602504944
0.967699406723797
0.967699406723797
0.967699406723797
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965062623599209
0.965062623599209
0.965062623599209
0.965062623599209
0.0729070533948583
0.0530257086354647
0.0433882663150956
0.0329861568885959
0.0286684245220831
0.0253724456163481
0.0197758734344100
0.0188595912986157
0.00500131839156229
0.00390375741595254
0.00346077785102175
0.00321423862887278
0.00235398813447594
0.00148187211601846
0.00139485827290705
0.000964403427818062
0.000894528675016480
0.000777851021753461
0.000734344100197759
0.000712590639419908
0.000520830586684245
0.000395451549110086
0.000336849044166117
0.000275148319050758
0.000222808174027686
0.000157943309162821
0.000144232036914964
0.000111997363216875
0.000107514831905076
9.02439024390244e-05
7.36980883322347e-05
5.85102175346078e-05
4.21819380355966e-05
3.24719841793013e-05
3.04548450889914e-05
2.52603823335531e-05
2.34871456822676e-05
2.26038233355307e-05
1.83454185893210e-05
1.78378378378378e-05
6.25115359261701e-06
6.05075807514832e-06
3.48450889914305e-06
3.04482531311800e-06
2.65853658536585e-06
2.20632827949901e-06
6.01713909030982e-07
3.23005932762030e-07

==> results/3d_64_sv_5.dat <==
1
0.999340804218853
0.989452867501648
0.989452867501648
0.984179301252472
0.983520105471325
0.983520105471325
0.983520105471325
0.983520105471325
0.982860909690178
0.982860909690178
0.982860909690178
0.982860909690178
0.982860909690178
0.982860909690178
0.982860909690178
0.982860909690178
0.982201713909031
0.982201713909031
0.982201713909031
0.982201713909031
0.982201713909031
0.982201713909031
0.982201713909031
0.981542518127884
0.981542518127884
0.981542518127884
0.981542518127884
0.981542518127884
0.981542518127884
0.981542518127884
0.981542518127884
0.973632168754120
0.973632168754120
0.968358602504944
0.968358602504944
0.967699406723797
0.967699406723797
0.967699406723797
0.967699406723797
0.967699406723797
0.967699406723797
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.967040210942650
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.966381015161503
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965721819380356
0.965062623599209
0.965062623599209
0.965062623599209
0.0730388925510877
0.0707976268951879
0.0527883981542518
0.0517930125247198
0.0432168754119974
0.0423599208965063
0.0329202373104812
0.0323731048121292
0.0286618325642716
0.0278773895847067
0.0253790375741595
0.0249176005273566
0.0197758734344100
0.0192221489782465
0.0188529993408042
0.0183124588002637
0.00430652603823336
0.00416479894528675
0.00398220171390903
0.00382069874752802
0.00363612392880686
0.00340672379696770
0.00337705998681608
0.00304284772577456
0.00235992089650626
0.00219512195121951
0.00185431773236651
0.00183124588002637
0.00160052735662492
0.00100461437046803
0.000771918259723138
0.000769281476598550
0.000749505603164140
0.000663810151615030
0.000554515491100857
0.000483322346736981
0.000386947923533289
0.000310217534607779
0.000284772577455504
0.000223203691496374
0.000213052076466711
0.000175280158206987
0.000163019116677653
0.000126631509558339
0.000119446275543837
0.000114436387607119
0.000104943968358603
0.000102439024390244
9.41990771259064e-05
8.83981542518128e-05
7.65985497692815e-05
7.33684904416612e-05
6.49901120632828e-05
6.39419907712591e-05
5.90639419907713e-05
5.41595253790376e-05
5.36123928806856e-05
5.30520764667106e-05
4.41265655899802e-05
4.12392880685564e-05
3.36189848384970e-05
2.77587343441002e-05
2.67633487145682e-05
2.39485827290705e-05
2.36980883322347e-05
2.25115359261701e-05
2.07317073170732e-05
1.89914304548451e-05
1.58075148319051e-05
1.49835201054713e-05
1.43177323665129e-05
1.03032300593276e-05
9.70336189848385e-06
9.14963744232037e-06
8.02241265655900e-06
7.56756756756757e-06
7.43572841133817e-06
6.61173368490442e-06
6.05075807514832e-06
4.74752801582070e-06
4.52142386288728e-06
3.83915622940013e-06
3.36387607119314e-06
2.40474620962426e-06
1.88068556361239e-06
1.77191825972314e-06
1.60843770599868e-06
1.40474620962426e-06
1.08042188529993e-06
1.00395517468688e-06
8.34541858932103e-07
5.81147000659196e-07
5.55570204350692e-07
4.43441001977587e-07
4.27290705339486e-07
1.95847066578774e-07

==> results/3d_64_sv_7.dat <==
1
0.995765275257108
0.995765275257108
0.993950393224441
0.992135511191773
0.992135511191773
0.992135511191773
0.992135511191773
0.992135511191773
0.992135511191773
0.992135511191773
0.991530550514217
0.991530550514217
0.991530550514217
0.991530550514217
0.990925589836661
0.990925589836661
0.990320629159105
0.990320629159105
0.990320629159105
0.989715668481549
0.989715668481549
0.989715668481549
0.989715668481549
0.989715668481549
0.989715668481549
0.989715668481549
0.989110707803993
0.989110707803993
0.989110707803993
0.982456140350877
0.917725347852390
0.908045977011494
0.903206291591047
0.902601330913491
0.902601330913491
0.902601330913491
0.902601330913491
0.902601330913491
0.902601330913491
0.902601330913491
0.902601330913491
0.901996370235935
0.901996370235935
0.901996370235935
0.901996370235935
0.901996370235935
0.901996370235935
0.901996370235935
0.901996370235935
0.901996370235935
0.901996370235935
0.901391409558379
0.901391409558379
0.901391409558379
0.901391409558379
0.901391409558379
0.901391409558379
0.900786448880823
0.900786448880823
0.900786448880823
0.900786448880823
0.900786448880823
0.900786448880823
0.893526920750151
0.893526920750151
0.888687235329704
0.888687235329704
0.888687235329704
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.888082274652148
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.887477313974592
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886872353297036
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.886267392619480
0.885662431941924
0.885662431941924
0.885662431941924
0.885662431941924
0.885662431941924
0.885662431941924
0.885662431941924
0.0916515426497278
0.0744706594071385
0.0644888082274652
0.0596007259528131
0.0470054446460980
0.0436237144585602
0.0390804597701149
0.0325045372050817
0.0312341197822142
0.0256321839080460
0.0245190562613430
0.0234301270417423
0.0218753781004235
0.0199758015728978
0.0180278281911676
0.0168421052631579
0.00637023593466425
0.00403932244404114
0.00386932849364791
0.00384694494857834
0.00297096188747731
0.00289594676346037
0.00250332728372656
0.00237084089534180
0.00205868118572293
0.00148699334543255
0.00139806412583182
0.00102177858439201
0.000893526920750151
0.000872958257713249
0.000770719903206292
0.000667876588021779
0.000596128251663642
0.000436660617059891
0.000402056866303690
0.000268723532970357
0.000260072595281307
0.000199153055051422
0.000158862673926195
0.000109437386569873
0.000101754385964912
9.61887477313975e-05
9.49183303085299e-05
8.63278886872353e-05
8.39080459770115e-05
7.30792498487598e-05
6.72111312764670e-05
5.62976406533575e-05
5.52692075015124e-05
5.36781609195402e-05
4.79673321234120e-05
4.25408348457350e-05
4.10889292196007e-05
3.35753176043557e-05
2.65940713853600e-05
2.43073200241984e-05
2.30671506352087e-05
2.22504537205082e-05
2.04779189352692e-05
1.98427102238355e-05
1.93587416817907e-05
1.81548699334543e-05
1.25831820931639e-05
1.24258923169994e-05
9.30429522081065e-06
9.05626134301270e-06
7.38052026618270e-06
6.47912885662432e-06
6.34603750756201e-06
6.23109497882638e-06
5.29522081064731e-06
4.80580762250454e-06
4.08227465214761e-06
3.87779794313370e-06
3.42286751361162e-06
3.24742891712039e-06
3.17664851784634e-06
2.83182093163944e-06
1.85843920145191e-06
1.60738052026618e-06
1.54204476709014e-06
1.50574712643678e-06
1.37931034482759e-06
1.30973986690865e-06
1.07199032062916e-06
9.57047791893527e-07
7.81004234724743e-07
6.22504537205082e-07
5.04174228675136e-07
3.75741076830006e-07
3.67211131276467e-07
2.78039927404719e-07
2.43738656987296e-07
1.73684210526316e-07
1.44646098003630e-07
5.88082274652148e-08

==> results/3d_64_sv_9.dat <==
1
0.999330655957162
0.999330655957162
0.998661311914324
0.983266398929050
0.983266398929050
0.983266398929050
0.983266398929050
0.983266398929050
0.983266398929050
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.982597054886212
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981927710843374
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.981258366800536
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.980589022757698
0.979919678714859
0.979919678714859
0.979919678714859
0.979919678714859
0.979919678714859
0.979919678714859
0.979919678714859
0.979919678714859
0.979919678714859
0.0741633199464525
0.0537148594377510
0.0443507362784471
0.0334471218206158
0.0291164658634538
0.0261579651941098
0.0201204819277108
0.0191432396251673
0.00448862115127175
0.00415863453815261
0.00393975903614458
0.00324230254350736
0.00192503346720214
0.00190026773761714
0.000670682730923695
0.000670682730923695
0.000535341365461848
0.000354484605087015
0.000242704149933066
0.000194779116465863
0.000126439089692102
0.000107898259705489
9.48460508701473e-05
9.47121820615797e-05
9.11646586345382e-05
5.41432396251673e-05
4.98393574297189e-05
3.85408299866131e-05
3.07028112449799e-05
1.66733601070950e-05
1.49464524765730e-05
1.08165997322624e-05
7.97858099062918e-06
6.89424364123159e-06
6.37014725568943e-06
4.92034805890228e-06
4.47322623828648e-06
3.89625167336011e-06
3.25435073627845e-06
2.93708165997323e-06
2.31793842034806e-06
1.94243641231593e-06
1.82128514056225e-06
1.78313253012048e-06
1.32061579651941e-06
1.05421686746988e-06
9.63855421686747e-07
7.16198125836680e-07
4.66666666666667e-07
3.87416331994645e-07
3.62248995983936e-07
3.60575635876841e-07
2.96519410977242e-07
2.22891566265060e-07
1.74765729585007e-07
1.62382864792503e-07
1.26773761713521e-07
1.16265060240964e-07
1.01405622489960e-07
9.77911646586345e-08
8.91566265060241e-08
5.47389558232932e-08
4.54082998661312e-08
4.19477911646586e-08
2.73895582329317e-08
2.37751004016064e-08
2.27242302543507e-08
1.74096385542169e-08
1.33467202141901e-08
1.15863453815261e-08
9.94645247657296e-09
6.14859437751004e-09
5.68340026773762e-09
4.46318607764391e-09
4.13253012048193e-09
3.80522088353414e-09
3.10910307898260e-09
2.76572958500669e-09
1.75836680053548e-09
1.66666666666667e-09
1.51204819277108e-09
1.28580990629183e-09
1.13453815261044e-09
8.83534136546185e-10
8.44042838018742e-10
8.30655957161981e-10
7.00803212851406e-10
5.97991967871486e-10
5.11445783132530e-10
4.34337349397590e-10
3.56559571619813e-10
2.96452476572959e-10
2.71954484605087e-10
2.58433734939759e-10
2.27844712182062e-10
1.40093708165997e-10
1.22155287817938e-10
1.08165997322624e-10
9.41097724230255e-11
9.23025435073628e-11
6.53212851405622e-11
6.08165997322624e-11
5.70950468540830e-11
5.20214190093708e-11
4.72021419009371e-11
4.52543507362785e-11
4.24029451137885e-11
2.59705488621151e-11
2.58099062918340e-11
2.00200803212851e-11
1.81927710843374e-11
1.61111111111111e-11
1.35609103078983e-11
1.24163319946452e-11
1.15662650602410e-11
1.04886211512718e-11
9.87282463186078e-12
9.38420348058902e-12
7.53012048192771e-12
6.77376171352075e-12
5.81726907630522e-12
4.56024096385542e-12
3.73560910307898e-12
3.49933065595716e-12
3.18540829986613e-12
2.43641231593039e-12
2.37751004016064e-12
2.16398929049531e-12
2.03413654618474e-12
1.80789825970549e-12
1.46318607764391e-12
1.10307898259706e-12
1.03346720214190e-12
9.83266398929050e-13
9.10977242302543e-13
7.94511378848728e-13
5.97791164658635e-13
4.90160642570281e-13
3.37817938420348e-13
3.14457831325301e-13
2.00468540829987e-13
1.69812583668005e-13
1.62583668005355e-13
1.40093708165997e-13
1.05488621151272e-13
8.35341365461848e-14
8.01204819277109e-14
7.21552878179384e-14
6.71352074966533e-14
4.89625167336011e-14
4.61981258366801e-14
4.03949129852744e-14
2.74364123159304e-14
2.43507362784471e-14
1.78514056224900e-14
1.21084337349398e-14
1.09571619812584e-14
1.05421686746988e-14
9.74564926372155e-15
8.70147255689424e-15
7.02141900937082e-15
6.60240963855422e-15
5.97724230254351e-15
5.20682730923695e-15
4.86345381526104e-15
3.80321285140562e-15
3.36813922356091e-15
3.18340026773762e-15
2.32329317269076e-15
2.10240963855422e-15
2.02945113788487e-15
2.00468540829987e-15
1.17135207496653e-15
1.06091030789826e-15
6.80053547523427e-16
6.64457831325301e-16
6.42302543507363e-16
5.77710843373494e-16
4.66265060240964e-16
4.43842034805890e-16
4.35140562248996e-16
3.75769745649264e-16
3.54886211512718e-16
2.93373493975904e-16
2.85876840696118e-16
2.59036144578313e-16
2.19611780455154e-16
2.05823293172691e-16
1.57563587684070e-16
1.43842034805890e-16
1.22155287817938e-16
1.16398929049531e-16
9.95983935742972e-17
9.47121820615797e-17
7.48326639892905e-17
7.39625167336011e-17
6.68741633199465e-17
6.50870147255689e-17
4.67670682730924e-17
4.15327978580991e-17
3.64926372155288e-17
3.59103078982597e-17
3.58366800535475e-17
2.82864792503347e-17
2.76974564926372e-17
2.68540829986613e-17
2.29585006693440e-17
2.00535475234270e-17
1.55555555555556e-17
1.52409638554217e-17
1.49531459170013e-17
1.28179384203481e-17
1.21552878179384e-17
1.04953145917001e-17
9.04953145917001e-18
7.53012048192771e-18
7.08835341365462e-18
6.87416331994645e-18
6.13520749665328e-18
5.77978580990629e-18
5.20214190093708e-18
4.81526104417671e-18
3.86010709504685e-18
3.58299866131191e-18
2.85274431057564e-18
2.48326639892905e-18
1.73293172690763e-18
1.29785809906292e-18
9.73895582329317e-19
8.67469879518072e-19
7.69076305220884e-19
6.32128514056225e-19
4.90294511378849e-19
3.81459170013387e-19
2.55555555555556e-19
2.30923694779116e-19
1.81191432396252e-19
1.53815261044177e-19
1.06827309236948e-19
8.00535475234270e-20

==> results/3d_ad_192_t0_01.dat <==
1	8.15E-02
2	6.4E-02
3	1.66E-02
4	1.45E-02
5	1.37E-03
6	7.63E-04
7	6.64E-05
8	3.35E-05
9	3.25E-06
10	1.23E-06
11	2.05E-07
12	4.64E-08
13	1.09E-08
14	3.56E-09
15	4.83E-10
16	1.25E-10
17	1.72E-11
18	3.99E-12
19	5.55E-13

==> results/3d_ad_192_t0_1.dat <==
1	2.91E-01
5	5.3E-02
10	1.96E-02
15	1.12E-02
20	7.24E-03
25	5.16E-03
30	3.69E-03
35	2.51E-03
40	1.7E-03
45	1.14E-03
50	7.69E-04
55	5.15E-04
60	3.26E-04
65	1.99E-04
70	1.2E-04
75	6.95E-05
80	3.41E-05
85	1.47E-05
90	6.78E-06
95	3.33E-06
100	1.67E-06
105	8.18E-07
110	3.43E-07
115	1.3E-07
120	4.74E-08
125	2.02E-08
130	9.89E-09
135	5.04E-09
140	2.38E-09
145	1.3E-09
150	7.98E-10
155	5.23E-10
160	3.26E-10
165	1.49E-10
170	5.16E-11
175	2.03E-11
180	8.49E-12
185	3.66E-12
190	2.04E-12
195	1.14E-12
196	1.01E-12
197	8.91E-13

==> results/3d_ad_192_t0_9.dat <==
1	2.9E-01
2	1.64E-01
3	1.03E-01
4	7.42E-02
5	5.62E-02
6	4.37E-02
7	3.51E-02
8	2.89E-02
9	2.47E-02
10	2.13E-02
11	1.86E-02
12	1.65E-02
13	1.48E-02
14	1.35E-02
15	1.22E-02
16	1.11E-02
17	1.02E-02
18	9.35E-03
19	8.61E-03
20	8E-03
21	7.41E-03
22	6.9E-03
23	6.47E-03
24	6.05E-03
25	5.68E-03
26	5.37E-03
27	5.05E-03
28	4.78E-03
29	4.52E-03
30	4.25E-03
31	4E-03
32	3.76E-03
33	3.51E-03
34	3.28E-03
35	3.06E-03
36	2.85E-03
37	2.66E-03
38	2.47E-03
39	2.3E-03
40	2.14E-03
41	2E-03
42	1.86E-03
43	1.73E-03
44	1.62E-03
45	1.51E-03
46	1.41E-03
47	1.31E-03
48	1.21E-03
49	1.12E-03
50	1.04E-03
51	9.69E-04
52	9.01E-04
53	8.37E-04
54	7.79E-04
55	7.27E-04
56	6.77E-04
57	6.31E-04
58	5.87E-04
59	5.44E-04
60	5.05E-04
61	4.67E-04
62	4.31E-04
63	3.96E-04
64	3.64E-04
65	3.33E-04
66	3.04E-04
67	2.79E-04
68	2.55E-04
69	2.33E-04
70	2.13E-04
71	1.94E-04
72	1.76E-04
73	1.61E-04
74	1.46E-04
75	1.33E-04
76	1.22E-04
77	1.11E-04
78	1.01E-04
79	9.23E-05
80	8.31E-05
81	7.5E-05
82	6.76E-05
83	6E-05
84	5.35E-05
85	4.74E-05
86	4.13E-05
87	3.6E-05
88	3.11E-05
89	2.66E-05
90	2.31E-05
91	1.98E-05
92	1.69E-05
93	1.45E-05
94	1.24E-05
95	1.07E-05
96	9.26E-06
97	8.01E-06
98	7E-06
99	6.19E-06
100	5.43E-06
101	4.79E-06
102	4.21E-06
103	3.67E-06
104	3.2E-06
105	2.8E-06
106	2.45E-06
107	2.16E-06
108	1.91E-06
109	1.7E-06
110	1.51E-06
111	1.33E-06
112	1.18E-06
113	1.05E-06
114	9.18E-07
115	8.02E-07
116	6.9E-07
117	5.92E-07
118	5.1E-07
119	4.34E-07
120	3.67E-07
121	3.09E-07
122	2.57E-07
123	2.15E-07
124	1.8E-07
125	1.5E-07
126	1.25E-07
127	1.04E-07
128	8.56E-08
129	7.04E-08
130	5.85E-08
131	4.89E-08
132	4.16E-08
133	3.52E-08
134	3E-08
135	2.59E-08
136	2.26E-08
137	2E-08
138	1.79E-08
139	1.6E-08
140	1.44E-08
141	1.3E-08
142	1.17E-08
143	1.06E-08
144	9.68E-09
145	8.8E-09
146	8E-09
147	7.23E-09
148	6.52E-09
149	5.84E-09
150	5.22E-09
151	4.68E-09
152	4.2E-09
153	3.8E-09
154	3.47E-09
155	3.17E-09
156	2.92E-09
157	2.69E-09
158	2.48E-09
159	2.28E-09
160	2.1E-09
161	1.92E-09
162	1.76E-09
163	1.6E-09
164	1.44E-09
165	1.3E-09
166	1.17E-09
167	1.04E-09
168	9.31E-10
169	8.29E-10
170	7.43E-10
171	6.66E-10
172	5.92E-10
173	5.24E-10
174	4.59E-10
175	3.98E-10
176	3.43E-10
177	2.94E-10
178	2.5E-10
179	2.12E-10
180	1.78E-10
181	1.49E-10
182	1.22E-10
183	9.95E-11
184	8.06E-11
185	6.55E-11
186	5.33E-11
187	4.39E-11
188	3.63E-11
189	3.03E-11
190	2.56E-11
191	2.17E-11
192	1.86E-11
193	1.61E-11
194	1.38E-11
195	1.18E-11
196	1E-11
197	8.41E-12
198	7.06E-12
199	5.91E-12
200	4.87E-12
201	4.03E-12
202	3.37E-12
203	2.85E-12
204	2.43E-12
205	2.08E-12
206	1.8E-12
207	1.57E-12
208	1.37E-12
209	1.21E-12
210	1.06E-12
211	9.23E-13

==> results/runtime_per_level_256_3d.dat <==
Level	Elimination	Scale	Sparsify	Merge
18	122.286	0.001	0.001	68.018
17	139.936	0.001	0.001	102.799
16	317.409	301.762	1418.860	190.896
15	140.103	181.848	831.409	87.727
14	219.149	272.930	891.637	100.109
13	254.601	346.175	941.458	60.688
12	152.539	192.909	660.827	49.486
11	195.380	230.260	682.627	47.316
10	238.212	310.462	924.319	21.223
9	108.490	148.505	615.768	16.679
8	126.449	162.708	691.081	10.225
7	112.857	135.562	551.018	4.752
6	50.899	68.185	324.066	2.845
5	45.545	54.209	207.489	1.307
4	18.780	32.124	92.513	0.247
3	4.455	6.593	17.351	0.050
2	1.005	0.001	0.001	0.016
1	0.977	0.001	0.001	0.001
